Gridless Parameter Estimation in Partly Calibrated Rectangular Arrays

Spatial frequency estimation from a mixture of noisy sinusoids finds applications in various fields. While subspace-based methods offer cost-effective super-resolution parameter estimation, they demand precise array calibration, posing challenges for large antennas. In contrast, sparsity-based approaches outperform subspace methods, especially in scenarios with limited snapshots or correlated sources. This study focuses on direction-of-arrival (DOA) estimation using a partly calibrated rectangular array with fully calibrated subarrays. A gridless sparse formulation leveraging shift invariances in the array is developed, yielding two competitive algorithms under the alternating direction method of multipliers (ADMM) and successive convex approximation frameworks, respectively. Numerical simulations show the superior error performance of our proposed method, particularly in highly correlated scenarios, compared to the conventional subspace-based methods. It is demonstrated that the proposed formulation can also be adopted in the fully calibrated case to improve the robustness of the subspace-based methods to the source correlation. Furthermore, we provide a generalization of the proposed method to a more challenging case where a part of the sensors is unobservable due to failures.

==> results/PCRA_general_intersubDis=10/4x2subarray/varyN_SNR=0_corr_rmse.csv <==
N	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC	CRB	PCA-CRB
1	1.85886423195867	1.13266852536682	1.16445294741032	1.99887018913141	1.01991908430478	0.059464453721527	0.280437494690528
2	1.56390102518011	0.943687861903351	0.614957491221815	1.22349645353603	0.546034493149048	0.0420477184660454	0.198299254194639
4	1.31056281738008	0.748336909261025	0.222174326202272	0.955265529260765	0.329666424909639	0.0297322268607635	0.140218747345264
7	0.99613150088496	0.518879011311033	0.140455086378432	0.736542518702304	0.179201889209965	0.0224754509136386	0.105995409892733
10	0.746926011091446	0.393191706422527	0.11291404624908	0.613285708551129	0.102104036672784	0.0188043113577701	0.0886821224533445
20	0.31054600470939	0.182378694682801	0.0801463011985455	0.317031164932567	0.0170721305616161	0.0132966560766225	0.0627077301567757
32	0.154934975785003	0.136018235666725	0.0649136259795039	0.161577454864254	0.0131507355002088	0.0105119296165114	0.0495748135486597
40	0.132239132816812	0.117791813483763	0.0581303022063082	0.0847243335728219	0.011779792059406	0.00940215567888507	0.0443410612266723
70	0.0851133060224205	0.0768459809175894	0.0436663299418084	0.01083420454498	0.00896622049730378	0.00710736163264102	0.0335186916784181
100	0.0715491909928437	0.0630908847809523	0.0385965929443721	0.0086886466512881	0.00768073533986007	0.00594644537215271	0.0280437494690528
200	0.0501479932767021	0.0439117580732401	0.0295040876087718	0.00620920426631487	0.00615838917190556	0.00420477184660454	0.0198299254194639
400	0.0347889398635385	0.0296642961172274	0.02471811139809	0.00453545797567099	0.00525645542225126	0.00297322268607635	0.0140218747345264
700	0.0274564169163903	0.0232056320080918	0.0223441317538845	0.00347251431340679	0.00480425972904124	0.00224754509136386	0.0105995409892733
1000	0.0226353144437348	0.0190941105163653	0.0212821330798671	0.00295736272292663	0.00469228244637213	0.00188043113577701	0.00886821224533445
2000	0.015668715426601	0.0132082691989733	0.0203095362826519	0.00202191349373019	0.00439759456237427	0.00132966560766225	0.00627077301567757
4000	0.0113263529661617	0.00940715472987544	0.0194658955974455	0.00146157965366351	0.00430782843409058	0.000940215567888507	0.00443410612266723
7000	0.00855222677658307	0.0071766722640713	0.0190944294720646	0.00109235785142888	0.00424804468610971	0.000710736163264102	0.00335186916784181
10000	0.00711953593234125	0.00598497705422882	0.0191233378146456	0.000904505851886402	0.0042388965613828	0.00059464453721527	0.00280437494690528


==> results/PCRA_general_intersubDis=10/4x2subarray/varyN_SNR=0_corr_runtime1.csv <==
N	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	SI-SPARROW(SCA)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC
1	0	0	0.351376091	0.269829745	0.727160001	15.331310807	0	0.351376091
2	0	0	0.343537406	0.24700102	0.765388211	10.90795453	0	0.343537406
4	0	0	0.344738612	0.309450319	0.768832508	7.224983556	0	0.344738612
7	0	0	0.357105261	0.439534422	0.731453080999999	6.33843301199999	0	0.357105261
10	0	0	0.371350840999999	0.486808967	0.698167554999999	5.27220378500001	0	0.371350840999999
20	0	0	0.461358052999999	1.25510125	0.329591965	3.463161988	0	0.461358052999999
32	0	0	0.838947211	2.051824744	0.0742947160000001	1.050553644	0	0.838947211
40	0	0	0.814284886	0.261237413	0.034641867	0.077057992	0	0.814284886
70	0	0	0.767867557	0.027925793	0.027070157	0.025904886	0	0.767867557
100	0	0	0.764020864	0.028730354	0.027608972	0.02658973	0	0.764020864
200	0	0	0.761758515000001	0.029393622	0.028047712	0.026968932	0	0.761758515000001
400	0	0	0.75682715	0.024321929	0.023436837	0.022491751	0	0.75682715
700	0	0	0.759503421000002	0.02165725	0.021028481	0.020278782	0	0.759503421000002
1000	0	0	0.750159128	0.021169149	0.020598274	0.019873222	0	0.750159128
2000	0	0	0.753901976	0.020519628	0.02005636	0.019154278	0	0.753901976
4000	0	0	0.711367012000001	0.020307814	0.019743547	0.019206938	0	0.711367012000001
7000	0	0	0.706831838999999	0.020083532	0.019459917	0.018817889	0	0.706831838999999
10000	0	0	0.707737407999999	0.019983309	0.019477009	0.018875976	0	0.707737407999999


==> results/PCRA_general_intersubDis=10/4x2subarray/varyN_SNR=0_corr_runtime2.csv <==
N	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	SI-SPARROW(SCA)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC
1	0.000652603000000001	0.001180006	0.001504246	0.001085204	0.001067314	0.001103366	0.120560641	0.176233488
2	0.001417154	0.00109263	0.001519225	0.001119669	0.001095967	0.001119812	0.188146707	0.170813156
4	0.00138034	0.001121238	0.001583469	0.001171789	0.001102116	0.0011026	0.190095247	0.164234458
7	0.001360457	0.001073203	0.001476983	0.00111711	0.001060696	0.001067808	0.260752297	0.229133551
10	0.001348307	0.001253022	0.001485652	0.001079289	0.001068337	0.001054079	0.260491951	0.227996027
20	0.001301654	0.001245166	0.001417715	0.00105324	0.001020753	0.001020097	0.260877584	0.225576043
32	0.001336862	0.00126255	0.00142466	0.001056261	0.001001396	0.001006552	0.257217107	0.225372811
40	0.001391055	0.001325987	0.001437764	0.001490448	0.001242302	0.00140348	0.249908735	0.221849579
70	0.001414797	0.001303262	0.001434059	0.001536012	0.001255655	0.001449709	0.249686241	0.222251923
100	0.001407913	0.001236212	0.001417025	0.001520944	0.00124947	0.001426241	0.245684978	0.220896919
200	0.001495483	0.0011206	0.001426563	0.001523724	0.001264227	0.001431683	0.24509173	0.221353389
400	0.001569182	0.001087691	0.001414836	0.001528415	0.001261702	0.001425003	0.236382225	0.223352009
700	0.001692122	0.001099231	0.001401436	0.001526221	0.00130366	0.001420711	0.300217805	0.292172502
1000	0.001670005	0.001089245	0.001387534	0.001539792	0.001307922	0.001431416	0.295582498	0.289741841
2000	0.001544338	0.001098963	0.001403585	0.001534109	0.001311432	0.001427106	0.297249516999999	0.292251067
4000	0.00148605	0.001122741	0.001415654	0.001524197	0.00131031	0.001437652	0.296086767	0.292245638
7000	0.001464239	0.001131057	0.001409765	0.001530309	0.00133207	0.001425547	0.297557001	0.290098464
10000	0.001423652	0.001102895	0.001395442	0.001532502	0.001342762	0.001435888	0.296626154	0.291248158


==> results/PCRA_general_intersubDis=10/4x2subarray/varyN_SNR=0_uncorr_rmse.csv <==
N	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC	CRB	PCA-CRB
1	1.83181511569358	1.00793274248817	1.30679249254936	1.93603144959262	0.905089573181288	0.0354591664133847	0.278107651357931
2	0.981810105338295	0.623861186199376	0.603390377715606	0.829085565642549	0.506588086910538	0.0250734170261266	0.196651806175058
4	0.344073397924828	0.294913872324646	0.233223538723332	0.501846792751223	0.328101570857281	0.0177295832066923	0.139053825678966
7	0.172557664761196	0.152543649951903	0.125872478878232	0.347930867139563	0.162108397722639	0.0134023051467814	0.105114811885334
10	0.103568447033124	0.110593991546075	0.0988631411563772	0.212617106471265	0.0610307179286173	0.0112131729797239	0.0879453613011083
20	0.067185467038186	0.0693764459781594	0.0675210731065104	0.0189591639633136	0.00859295273841944	0.00792891065258055	0.0621867613499147
32	0.0524442752506469	0.054028929579157	0.0535492479526996	0.00638771059504597	0.00662097789869847	0.00626835425653164	0.0491629515437644
40	0.04648055353515	0.0476772811841942	0.0468945219351879	0.00572963418467599	0.00591473394631231	0.00560658648986196	0.0439726806505542
70	0.0331502026250588	0.0334663376165476	0.033143553279354	0.00431892308514767	0.00436372242895421	0.00423818101604266	0.0332402221377795
100	0.0285568888449749	0.0289319827527358	0.0285832818451884	0.0035157607923243	0.00355585600947573	0.00354591664133847	0.0278107651357931
200	0.0197101472431129	0.0200103990866564	0.0198290672627646	0.00253636880499483	0.00255887403892874	0.00250734170261266	0.0196651806175058
400	0.0139076865650621	0.0140771045349398	0.0139241348703137	0.00176739640634786	0.00176688969384487	0.00177295832066923	0.0139053825678966
700	0.0105250919888541	0.0106196614444676	0.0105443045070707	0.00134402021917333	0.00134706533381901	0.00134023051467814	0.0105114811885334
1000	0.00889339515454171	0.00898727808459511	0.00888829696883644	0.00114214405658259	0.00114233144413724	0.00112131729797239	0.00879453613011083
2000	0.00617743850048287	0.00622782849927298	0.00618114023278162	0.000779460780768138	0.000779043200450035	0.000792891065258055	0.00621867613499147
4000	0.00437841170026636	0.00442517525062469	0.00438458858561398	0.000554087062098466	0.000554828276495305	0.000560658648986196	0.00439726806505542
7000	0.00336721165705647	0.00339970614424132	0.00336674192352877	0.000425080545361545	0.000425344335329045	0.000423818101604266	0.00332402221377795
10000	0.00280459601071826	0.00283342314544874	0.00280548494838811	0.000353783121688266	0.000353970415261044	0.000354591664133847	0.00278107651357931


==> results/PCRA_general_intersubDis=10/4x2subarray/varySNR_N=5_corr_rmse.csv <==
SNR	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC	CRB	PCA-CRB
-10	1.92938390649574	1.26986747371186	1.46442036275961	1.82982432794741	1.32574770915334	0.108505532854995	0.422456647844728
-5	1.88604739284147	1.16291966357882	0.546380706196708	1.57078965718248	0.599820166605363	0.0580084922405064	0.226279677428589
0	1.79880173110369	0.964425240095692	0.190358777211738	1.33311517900226	0.303457095397971	0.0319286956215019	0.125128349337557
5	1.63174688067397	0.527124952363893	0.0956372060486704	1.09287615439244	0.0968820234065872	0.0177062716760246	0.0699433552027816
10	1.12450794109933	0.205402898536932	0.0539363742232483	0.778363575609898	0.0155034522047584	0.00985657232131434	0.0392378298575355
15	0.476435539083014	0.0958963862105461	0.0308493759701273	0.340173447276795	0.00822519546353766	0.00551343354898472	0.0220442720540325
20	0.12843892658307	0.0462744619653941	0.0178559250446959	0.0768040312083882	0.00473436176663941	0.0030940012201567	0.0123922737460044
25	0.0590171198281652	0.0243709243087462	0.0102570170874258	0.00750295808606341	0.00283134488274948	0.00173865338898397	0.00696792111504194
30	0.0371065542662638	0.0140427018000529	0.00636876440176884	0.00434774223593082	0.00170851426474797	0.000977492290980124	0.00391821172273528
35	0.0198544736592471	0.00786989589022541	0.00355181122216571	0.00256055266334567	0.00098619197431536	0.00054964410099439	0.00220334767048658
40	0.0112965413230775	0.00415132921693087	0.00213421202875821	0.00141906077479115	0.000545252721424037	0.000309080424107641	0.00123902904971098


==> results/PCRA_general_intersubDis=10/4x2subarray/varySNR_N=5_uncorr_rmse.csv <==
SNR	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC	CRB	PCA-CRB
-10	1.57685246739183	1.08571041682723	1.354482180862	1.48293869549116	1.07588297724958	0.0565733812364155	0.443707052483865
-5	0.741230687799507	0.535476790561721	0.50054790704446	0.782044123692111	0.51525819659553	0.0291088686473578	0.22830199874082
0	0.243973123237767	0.211413456065428	0.173357906890951	0.423964460631209	0.258456642006638	0.0158578213051611	0.124373522699829
5	0.104366675863081	0.096443725469938	0.0849803558364612	0.224317664322291	0.0588367812936679	0.00882463564818406	0.0692119686045354
10	0.0512684240819934	0.0495310614480246	0.047240136771897	0.0657694931610079	0.00636584939198505	0.0049458271889597	0.0387903195146416
15	0.0289720703788312	0.027112143707286	0.027143434299551	0.00362497083246389	0.00359638678101948	0.00277827916514744	0.0217901540850556
20	0.0157797373582544	0.0146916243714601	0.0157300607076549	0.00203463066067975	0.00203054885778331	0.00156181376189295	0.0122493675045332
25	0.00857350837658754	0.00814054643995774	0.00899960229627051	0.00110582557723068	0.00112316636681179	0.000878178608710463	0.0068875897851514
30	0.0052458350767743	0.00483305009995476	0.00598196356950317	0.000645873386491904	0.00065820872304127	0.000493819439034526	0.00387304551746951
35	0.00279630958149116	0.00259798479893414	0.00385314669825161	0.000356263232105592	0.000375935506540264	0.000277692110885625	0.00217795027956975
40	0.00157554728303458	0.0014724387593934	0.00246649600861986	0.00020241259837947	0.000214462714841468	0.00015615722203498	0.00122474730846064


==> results/PCRA_general_intersubDis=10/4x4subarray/varyLx_SNR=0_N=20_corr_nIter.csv <==
Lx	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	MUSIC	SI-SPARROW(SCA)+MI-MD-ESPRIT
2	0	0	244.77	49.47	0	104.23
4	0	0	183.59	91.64	0	274.61
6	0	0	318.4	117.44	0	324.77
8	0	0	215.27	102.8	0	286.65
10	0	0	399.95	113.26	0	232.12
12	0	0	575.88	147.23	0	276.36
14	0	0	752.8	222.05	0	388.81
16	0	0	799.32	251.2	0	404.33
18	0	0	845.37	266.24	0	450.18
20	0	0	923.82	294.55	0	516.64


==> results/PCRA_general_intersubDis=10/4x4subarray/varyLx_SNR=0_N=20_corr_rmse.csv <==
Lx	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	MUSIC	CRB	PCA-CRB	SI-SPARROW(SCA)+MI-MD-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT
2	1.68178848369515	0.631338279139793	0.0977807125539367	0.0952956089219572	1.14609987672171	0.015964347810751	0.0625641746687784	0.0952956089219572	0.0952956089219572
4	1.73941773903092	1.09695423859168	0.0338623117280378	0.0338938112319479	1.0865402869273	0.0106041898076584	0.0251922696467329	0.0338938112319479	0.0338938112319479
6	1.63720659919427	0.350553848330848	0.0257943411899034	0.0257432524402208	1.02859393982381	0.00653045136683066	0.0176228570041291	0.0257432524402208	0.0257432524402208
8	1.58863585605521	0.0740784389223175	0.0233135255227786	0.0233135255227786	1.23534525652048	0.00448904681371825	0.0146585597473558	0.0233135255227786	0.0233135255227786
10	1.49045961709116	0.0411206821834088	0.023744977237955	0.0239648011839889	1.78714752011959	0.00348867664230074	0.0130606260047625	0.0239648011839889	0.0239648011839889
12	1.49252170619702	0.03149664971737	0.0265224762249873	0.0265374052299639	1.57300907608745	0.0029588651096607	0.0118508476197965	0.0265374052299639	0.0265374052299639
14	1.38561690851864	0.025800778811055	0.0234835506506262	0.0234237257148352	1.15628782337492	0.00264424396733478	0.0105604786737934	0.0234237257148352	0.0234237257148352
16	1.60597664231877	0.0287245185810527	0.0219592688466308	0.0217933358060672	1.4220358935267	0.00242249248610937	0.00941818447598331	0.0217933358060672	0.0217933358060672
18	1.34114492468314	0.0341379140218134	0.0201141166992595	0.0199082873513062	1.49118025705832	0.00224009347028672	0.00863487489345192	0.0199082873513062	0
20	1.24974046946729	0.0520471135428254	0.0172508359165915	0.0170478684892638	1.55189668240566	0.00208289733267303	0.00808937591922388	0.0170478684892638	0


==> results/PCRA_general_intersubDis=10/4x4subarray/varyLx_SNR=0_N=20_corr_rmse_original.csv <==
Lx	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	MUSIC	CRB	PCA-CRB	SI-SPARROW(SCA)+MI-MD-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT
2	1.68178848369515	0.631338279139793	0.0977807125539367	0.0952956089219572	1.14609987672171	0.015964347810751	0.0625641746687784	0.0949743924611516	0.083181741318256
4	1.73941773903092	1.09695423859168	0.0338623117280378	0.0338938112319479	1.0865402869273	0.0106041898076584	0.0251922696467329	0.033360754044757	0.0436624770564487
6	1.63720659919427	0.350553848330848	0.0257943411899034	0.0257432524402208	1.02859393982381	0.00653045136683066	0.0176228570041291	0.0250429827890833	0.0224086806004299
8	1.58863585605521	0.0740784389223175	0.0225647728359178	0.0233135255227786	1.23534525652048	0.00448904681371825	0.0146585597473558	0.0228605962808116	0.0229236810265256
10	1.49045961709116	0.0411206821834088	0.023744977237955	0.0239648011839889	1.78714752011959	0.00348867664230074	0.0130606260047625	0.0237761960662317	0.0219509387224479
12	1.49252170619702	0.03149664971737	0.0265224762249873	0.0265374052299639	1.57300907608745	0.0029588651096607	0.0118508476197965	0.0261318441153255	0.0236863276669221
14	1.38561690851864	0.025800778811055	0.0234835506506262	0.0234237257148352	1.15628782337492	0.00264424396733478	0.0105604786737934	0.0220716678055961	0.025517368056132
16	1.60597664231877	0.0287245185810527	0.0219592688466308	0.0217933358060672	1.4220358935267	0.00242249248610937	0.00941818447598331	0.0195454415763712	0.0228889595724652
18	1.34114492468314	0.0341379140218134	0.0201141166992595	0.0199082873513062	1.49118025705832	0.00224009347028672	0.00863487489345192	0.0173024687515423	0
20	1.24974046946729	0.0520471135428254	0.0172508359165915	0.0170478684892638	1.55189668240566	0.00208289733267303	0.00808937591922388	0.0141216208758753	0


==> results/PCRA_general_intersubDis=10/4x4subarray/varyLx_SNR=0_N=20_corr_runtime1.csv <==
Lx	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	MUSIC	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	SI-SPARROW(SCA)+MI-MD-ESPRIT
2	0	0	1.18128436	0.29676465	0	0.4545495	3.14224047
4	0	0	1.5309831	1.99469301	0	2.01133	21.67618985
6	0	0	4.80937204	3.46841014	0	8.1949749	46.19948655
8	0	0	5.59116493	5.39726098	0	28.8380918	69.2815015
10	0	0	10.13480153	8.9889618	0	88.6494862	85.59377415
12	0	0	18.55943366	12.58895207	0	251.9200881	142.88009471
14	0	0	30.64319145	19.43825949	0	585.0876106	287.69709559
16	0	0	46.8010166	28.4109863	0	1313.1306987	600.37044249
18	0	0	58.22329229	37.08050944	0	0	1122.91898489
20	0	0	78.81990031	47.98932031	0	0	1757.92917067


==> results/PCRA_general_intersubDis=10/4x4subarray/varyLx_SNR=0_N=20_corr_runtime2.csv <==
Lx	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	MUSIC
2	0.00168028	0.0019455	0.00120663	0.00115741	0.25692157
4	0.00142677	0.001347	0.00149011	0.00150806	0.30673751
6	0.00202635	0.0016318	0.00211532	0.00214975	0.32686721
8	0.0027546	0.00218183	0.0030035	0.00289427	0.34500312
10	0.00397141	0.0029203	0.00412359	0.00410357	0.37156425
12	0.00534161	0.00403043	0.00527399	0.00535605	0.52432114
14	0.0068506	0.00543109	0.00685471	0.00695665	0.5416109
16	0.01040005	0.00754131	0.00877939	0.00880546	0.8710264
18	0.01214267	0.00938964	0.01124876	0.0110522	0.81616205
20	0.01530951	0.01219455	0.01373561	0.01364719	0.84122428


==> results/PCRA_general_intersubDis=10/4x4subarray/varyLx_SNR=0_N=20_corr_totalInnerIter.csv <==
Lx	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	MUSIC	SI-SPARROW(SCA)+MI-MD-ESPRIT
2	0	0	1404.44	270.26	0	3119.83
4	0	0	241.58	508.53	0	10701.13
6	0	0	393.87	512.4	0	15192.41
8	0	0	466.52	433.62	0	16287.22
10	0	0	480.44	434.77	0	15126.56
12	0	0	528.72	505.75	0	18775.78
14	0	0	554.61	667.32	0	29075.9
16	0	0	581.48	707.53	0	34844.22
18	0	0	637.47	676.97	0	51452.92
20	0	0	693.17	671.52	0	66994.12


==> results/PCRA_general_intersubDis=10/4x4subarray/varyLx_SNR=0_N=500_corr_rmse.csv <==
Lx	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	MUSIC	CRB	PCA-CRB	SI-SPARROW(SCA)+MI-MD-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT
2	0.708891588946874	0.0522307289740398	0.0388882002496167	0.0388882002496167	0.438875138723724	0.00319286956215019	0.0125128349337557	0.0388882002496167	0.0388758650819777
4	0.0962210361849896	0.148643652389409	0.0168314895414582	0.0168314895414582	0.0135508182994424	0.00212083796153168	0.00503845392934659	0.0168314895414582	0.0167923123565582
6	0.0372878071584767	0.0155363555329958	0.0131055714889661	0.0131055714889661	0.0093023862230972	0.00130609027336613	0.00352457140082583	0.0131055714889661	0.0130411857181723
8	0.0269935764810361	0.00614065897299444	0.0164622665396429	0.0164622665396429	0.00723276710103142	0.00089780936274365	0.00293171194947117	0.0164622665396429	0.0163806488876541
10	0.0190724677992533	0.00374707855026644	0.0219211638247662	0.0219211638247662	0.00558273802616512	0.000697735328460148	0.0026121252009525	0.0219211638247662	0
12	0.0181833126904863	0.00273185766979302	0.0249514139633596	0.0249514139633596	0.00466791940008745	0.00059177302193214	0.0023701695239593	0.0249514139633596	0
14	0.0150297692313826	0.00241087654142093	0.0224542209384589	0.0224542209384589	0.0040324056988107	0.000528848793466956	0.00211209573475868	0.0224542209384589	0
16	0.0137638902947389	0.00220597714461751	0.0175921284007121	0.0175921284007121	0.00341822800221753	0.000484498497221874	0.00188363689519666	0.0175921284007121	0
18	0.012479629116036	0.00249552118011094	0.0147534217292064	0.0147534217292064	0.0033153559792002	0.000448018694057344	0.00172697497869038	0.0147534217292064	0
20	0.0121941281725778	0.00344319272803152	0.0137025149396296	0.0137025149396296	0.00292282492187066	0.000416579466534607	0.00161787518384478	0.0137025149396296	0


==> results/PCRA_general_intersubDis=10/4x4subarray/varyLx_SNR=0_N=500_corr_runtime1.csv <==
Lx	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	MUSIC	SI-SPARROW(SCA)+MI-MD-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT
2	0	0	0.02240681	0.02179595	0	0.02136156	0.75594533
4	0	0	0.09265145	0.09207171	0	0.08361112	9.7684132
6	0	0	0.14673633	0.14660868	0	0.14826759	60.15000409
8	0	0	0.17677917	0.17707707	0	0.18442317	316.06219576
10	0	0	0.24227355	0.24086613	0	0.23726646	0
12	0	0	0.42639173	0.42751336	0	0.42848834	0
14	0	0	0.7423617	0.74694039	0	0.74314919	0
16	0	0	1.0632931	1.07732216	0	1.06320087	0
18	0	0	1.36582603	1.37805053	0	1.38904518	0
20	0	0	1.96793609	1.96988736	0	1.97796709	0


==> results/PCRA_general_intersubDis=10/4x4subarray/varyLx_SNR=0_N=500_corr_runtime2.csv <==
Lx	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	MUSIC
2	0.00167667	0.00114614	0.00140406	0.00128031	0.22289202
4	0.0020762	0.00119855	0.00140203	0.0013633	0.38360607
6	0.00254626	0.00155068	0.00206983	0.00205673	0.4185684
8	0.00329718	0.00228928	0.00307283	0.00310883	0.44815895
10	0.0044049	0.00299833	0.00426911	0.00419123	0.46469741
12	0.00553592	0.00401573	0.0051916	0.00530874	0.49992334
14	0.00704681	0.00524651	0.00679949	0.00676565	0.5040022
16	0.01075631	0.00737383	0.00848046	0.00855229	0.82533656
18	0.0121283	0.00915505	0.01042453	0.01054135	0.77038396
20	0.01573667	0.0117557	0.01321407	0.01313905	0.81611014


==> results/PCRA_general_intersubDis=10/4x4subarray/varyLx_SNR=0_N=500_corr_totalInnerIter.csv <==
Lx	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	MUSIC	SI-SPARROW(SCA)+MI-MD-ESPRIT
2	0	0	126.94	126.94	0	126.94
4	0	0	215.19	215.19	0	215.19
6	0	0	182.77	182.77	0	182.77
8	0	0	130.43	130.43	0	130.43
10	0	0	102.97	102.97	0	102.97
12	0	0	139.31	139.31	0	139.31
14	0	0	166.85	166.85	0	166.85
16	0	0	172.96	172.96	0	172.96
18	0	0	174.21	174.21	0	174.21
20	0	0	188.64	188.64	0	188.64


==> results/PCRA_general_intersubDis=10/4x4subarray/varyLx_SNR=0_N=5_corr_runtime1.csv <==
Lx	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	SI-SPARROW(SCA)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC
2	0	0	0.35299204	0.41510152	0.86788703	7.9076586	0	0.35299204
4	0	0	1.53555092	1.16120721	2.6520888	29.97544643	0	1.53555092
6	0	0	7.73758418	2.37787169	5.01601064	49.17312845	0	7.73758418
8	0	0	26.15932224	4.05975303	8.23548144	95.731082	0	26.15932224
10	0	0	83.4811865	4.95712605	12.60321125	157.6064338	0	83.4811865
12	0	0	240.93073242	7.62017235	17.40565678	323.26106085	0	240.93073242
14	0	0	575.8858678	10.88835685	25.97707972	627.9601379	0	575.8858678
16	0	0	0	13.8194278	35.2807021	0	0	0
18	0	0	0	19.2717112	43.6875019	0	0	0
20	0	0	0	26.3900301	60.7874589	0	0	0
32	0	0	0	106.444251	201.5460326	0	0	0


==> results/PCRA_general_intersubDis=10/4x4subarray/varyLx_SNR=0_N=5_corr_runtime2.csv <==
Lx	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	SI-SPARROW(SCA)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC
2	0.00155956	0.00152776	0.00190169	0.00129714	0.00121793	0.00121812	0.17864208	0.15340366
4	0.00150652	0.00141894	0.00219282	0.00169266	0.00169552	0.00180067	0.33493884	0.3070609
6	0.00221576	0.00196003	0.00311139	0.00225252	0.00218372	0.00249136	0.35915078	0.329376
8	0.00310829	0.00271094	0.00528549	0.00327368	0.00318037	0.00357645	0.37981194	0.35009254
10	0.00433479	0.00364486	0.00717612	0.00441384	0.00426915	0.00473188	0.414834	0.37696983
12	0.00578766	0.00486124	0.00881315	0.00560273	0.00552111	0.00609677	0.43786198	0.39093614
14	0.00732899	0.00624636	0.01140764	0.00698402	0.00728805	0.00780497	0.45699233	0.41975733


==> results/PCRA_general_intersubDis=10/4x4subarray/varyN_SNR=0_corr_initIter.csv <==
N	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	SI-SPARROW(SCA)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC
1	0	0	0	2000	2000	2000	0	0
2	0	0	0	2000	2000	2000	0	0
4	0	0	0	2000	2000	2000	0	0
7	0	0	0	2000	2000	2000	0	0
10	0	0	0	2000	2000	2000	0	0
20	0	0	0	2000	2000	2000	0	0
40	0	0	0	1546.94	1547.77	1546.94	0	0
64	0	0	0	394.02	394.02	394.02	0	0
70	0	0	0	326.39	326.39	326.39	0	0
100	0	0	0	239.99	239.99	239.99	0	0
200	0	0	0	195.5	195.5	195.5	0	0
400	0	0	0	205.19	205.19	205.19	0	0
700	0	0	0	196.01	196.01	196.01	0	0
1000	0	0	0	205.25	205.25	205.25	0	0
2000	0	0	0	188.43	188.43	188.43	0	0
4000	0	0	0	174.45	174.45	174.45	0	0
7000	0	0	0	167.81	167.81	167.81	0	0
10000	0	0	0	167.73	167.73	167.73	0	0


==> results/PCRA_general_intersubDis=10/4x4subarray/varyN_SNR=0_corr_nIter.csv <==
N	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	SI-SPARROW(SCA)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC
1	0	0	0	160.38	226.46	72.15	0	0
2	0	0	0	164.85	219.7	64.39	0	0
4	0	0	0	179.98	219.21	102.93	0	0
7	0	0	0	169.16	189.79	194.77	0	0
10	0	0	0	160.3	154.89	178.99	0	0
20	0	0	0	145.38	93.69	187.17	0	0
40	0	0	0	364.96	40.33	117.16	0	0
64	0	0	0	636.83	9.9	37.1	0	0
70	0	0	0	98.83	0.61	3.48	0	0
100	0	0	0	0	0	0	0	0
200	0	0	0	0	0	0	0	0
400	0	0	0	0	0	0	0	0
700	0	0	0	0	0	0	0	0
1000	0	0	0	0	0	0	0	0
2000	0	0	0	0	0	0	0	0
4000	0	0	0	0	0	0	0	0
7000	0	0	0	0	0	0	0	0
10000	0	0	0	0	0	0	0	0


==> results/PCRA_general_intersubDis=10/4x4subarray/varyN_SNR=0_corr_rmse.csv <==
N	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC	CRB	PCA-CRB
1	1.85787062958205	1.21609391800401	0.852808496876444	2.13179459520517	0.810175541514192	0.0474233785124692	0.112663254875199
2	1.81563206417647	1.14814967609293	0.327731776443211	1.83993245181314	0.341914999070201	0.0335333925329434	0.0796649515128015
4	1.81443325586636	1.14957845502557	0.113624767691248	1.67602474456673	0.0782774610541084	0.0237116892562346	0.0563316274375994
7	1.79229445345	1.126203004624	0.0541598975962178	1.4474197655044	0.0269025328494656	0.0179243522677826	0.0425827077564088
10	1.75102251268936	1.09447867644408	0.0472168167769378	1.28795536255861	0.0233335083279169	0.0149965890439691	0.0356272494013698
20	1.73274569688921	1.07753216847406	0.0353087312419519	1.06918107920135	0.0159985670859389	0.0106041898076584	0.0251922696467329
32	1.69996311213958	1.05447700289343	0.0297527435890312	1.0403040729466	0.0136876658063153	0.00838334813323585	0.0199162378782004
40	1.64188650988882	1.03257200114506	0.0277851509812442	0.96907170351732	0.0127532423022167	0.00749829452198453	0.0178136247006849
70	1.5020469546192	0.96101232402176	0.0235488906584612	0.877992275736489	0.00959547412167939	0.00566817787493972	0.013465834544757
100	1.3295560705275	0.852959420517802	0.021264074630111	0.802557980966879	0.00808142575003374	0.00474233785124692	0.0112663254875199
200	0.802099180581645	0.529298415009935	0.0188194429089673	0.496062845951306	0.00608249362575697	0.00335333925329434	0.00796649515128015
400	0.182553778383932	0.215338936835443	0.0174361508223764	0.0710896828029164	0.00510353865515108	0.00237116892562346	0.00563316274375994
700	0.0540869792103212	0.108281725503825	0.0166346137185087	0.0109615822383549	0.00448587874502297	0.00179243522677826	0.00425827077564088
1000	0.041669199340502	0.0760740957008036	0.016463038371365	0.00880438617042626	0.00424703902196067	0.00149965890439691	0.00356272494013698
2000	0.0283504284811732	0.042920548565752	0.0159475645994406	0.00621652272867302	0.00398205708242465	0.00106041898076584	0.00251922696467329
4000	0.020346805972791	0.0266682771964329	0.0159743399802719	0.00438459269560297	0.00384391547020182	0.000749829452198453	0.00178136247006849
7000	0.0151116759509016	0.0180549465012758	0.0158936830773719	0.00328338804000652	0.00377232935524029	0.000566817787493972	0.0013465834544757
10000	0.012579342854918	0.014597210821272	0.0158876884105432	0.00273490500115343	0.00373694281290352	0.000474233785124693	0.00112663254875199


==> results/PCRA_general_intersubDis=10/4x4subarray/varyN_SNR=0_corr_rmse_si-sparrow.csv <==
N	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	SI-SPARROW(SCA)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC	CRB	PCA-CRB
1	1.84317681879573	1.19780382550487	0.624412172749674	0.631140087048697	0.625827619864716	0.624365295585448	2.18760547151472	0.453868230840527	0.0474233785124692	0.112663254875199
2	1.77858363200406	1.12145175380425	0.435569337174725	0.436485952464226	0.436301944581123	0.435582162801883	1.88163068115171	0.373088446825297	0.0335333925329434	0.0796649515128015
4	1.78054730021841	1.11370924557088	0.0799470085409376	0.080320942064732	0.0802169699418736	0.0799538827084982	1.72462050863821	0.0504689193705847	0.0237116892562346	0.0563316274375995
7	1.84376770468787	1.13807606937952	0.0525117900973784	0.0532324050451901	0.0530221524616118	0.0525261842830833	1.53008400484886	0.0297985190205404	0.0179243522677825	0.0425827077564088
10	1.77491602269101	1.13348197214103	0.0477752362426103	0.0486329354139621	0.0483879405136996	0.0477974957662062	1.25324759606815	0.0214215630034919	0.0149965890439691	0.0356272494013698
20	1.74994088900142	1.07418091479768	0.0365586026814829	0.0369993204345088	0.0371396844713101	0.0365916540127136	1.17338974828875	0.0144235531714606	0.0106041898076584	0.0251922696467329
40	1.76531772915729	1.09982349207129	0.0301259396505088	0.0302148353265494	0.0302635347394971	0.0301373631874805	1.06916360299003	0.0119196549644919	0.00749829452198453	0.0178136247006849
64	1.49522288760581	0.917483072151751	0.0238357170793967	0.023626504648219	0.0238860940496007	0.0238586973907809	0.838855722911835	0.0101934500219443	0.00592792231405866	0.0140829068593999
70	1.44549755069221	0.900373333316364	0.0229777767461007	0.0229907718508362	0.0230186740685078	0.0230169592117007	0.932369576839551	0.00973933581266122	0.00566817787493972	0.013465834544757
100	1.37366815213136	0.878880395802741	0.0200589443135054	0.0201057966847123	0.0201057966847123	0.0201057966847123	0.774299075319159	0.00795794045810585	0.00474233785124692	0.0112663254875199
200	0.766848880589567	0.579862562354638	0.0190024543583051	0.0190479345764143	0.0190479345764143	0.0190479345764143	0.510315010214765	0.00629209464055932	0.00335333925329434	0.00796649515128015
400	0.235009436147895	0.240145636058733	0.017708377779092	0.0177512373091377	0.0177512373091377	0.0177512373091377	0.100428491897443	0.00498487695100665	0.00237116892562346	0.00563316274375994
700	0.0575236653574697	0.104477252899735	0.0167653893170927	0.0168117518855354	0.0168117518855354	0.0168117518855354	0.00998263501661726	0.00454905983456152	0.00179243522677826	0.00425827077564088
1000	0.0396644382627363	0.0774714025272465	0.0161261082132007	0.0161709059090597	0.0161709059090597	0.0161709059090597	0.00911935993423048	0.00431728381504985	0.00149965890439691	0.00356272494013698
2000	0.0290176080540213	0.0400853607113778	0.0162668706527786	0.0163219430972784	0.0163219430972784	0.0163219430972784	0.00628007136849987	0.00390009265085411	0.00106041898076584	0.00251922696467329
4000	0.0190613666385189	0.0248795611290403	0.0160229457770061	0.0160864546138815	0.0160864546138815	0.0160864546138815	0.00433154269693686	0.00385249986447692	0.000749829452198453	0.00178136247006849
7000	0.0159579158127105	0.0185789998654119	0.0160029791498814	0.0160701123249681	0.0160701123249681	0.0160701123249681	0.00327178583554344	0.00378351852825229	0.000566817787493972	0.0013465834544757
10000	0.0125583696983987	0.0147985119603167	0.0158979090365577	0.015965229023224	0.015965229023224	0.015965229023224	0.0025491410794928	0.00372953451478067	0.000474233785124692	0.00112663254875199


==> results/PCRA_general_intersubDis=10/4x4subarray/varyN_SNR=0_corr_runtime1.csv <==
N	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	SI-SPARROW(SCA)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC
1	0	0	1.48374775	0.14968143	0.75746141	36.49462472	0	1.48374775
2	0	0	1.46799355	0.17615401	0.766150339999999	15.09126681	0	1.46799355
4	0	0	1.51724719	0.27053184	0.83560518	15.10702292	0	1.51724719
7	0	0	1.55492736	0.37700618	0.75126432	29.05582563	0	1.55492736
10	0	0	1.5985338	0.69908006	0.64802211	17.51458416	0	1.5985338
20	0	0	1.91621128	1.09966638	0.45794022	14.90119127	0	1.91621128
40	0	0	3.77345687	4.03764008	0.19812066	7.12958519	0	3.77345687
64	0	0	11.27040357	10.68585307	0.04841347	1.51734011	0	11.27040357
70	0	0	10.61773505	1.66062668	0.00297674	0.12151801	0	10.61773505
100	0	0	9.74986682	0	0	0	0	9.74986682
200	0	0	9.53243742	0	0	0	0	9.53243742
400	0	0	9.72457022	0	0	0	0	9.72457022
700	0	0	9.77781965	0	0	0	0	9.77781965
1000	0	0	9.35426489	0	0	0	0	9.35426489
2000	0	0	8.53079746	0	0	0	0	8.53079746
4000	0	0	8.53320376	0	0	0	0	8.53320376
7000	0	0	8.19801248	0	0	0	0	8.19801248
10000	0	0	8.18046423	0	0	0	0	8.18046423


==> results/PCRA_general_intersubDis=10/4x4subarray/varyN_SNR=0_corr_runtime1_initIncluded.csv <==
N	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	SI-SPARROW(SCA)+MI-MD-ESPRIT	MUSIC
1	0	0	1.4828561	0.92329972	2.232654056	43.72163691	0
2	0	0	1.45764023	0.783094123000001	2.34439205	18.53400712	0
4	0	0	1.51565763	0.929007672	2.43170995699999	20.87240954	0
7	0	0	1.56470682	1.436461671	2.344544124	35.96891406	0
10	0	0	1.61461717	1.869161994	2.280986368	24.6577769	0
20	0	0	1.95489078	1.623167351	2.03536034	22.83999567	0
40	0	0	3.87628999	5.59196018199999	1.422306671	19.24710816	0
64	0	0	10.903232045	10.473460425	0.271017712	1.685707211	0
70	0	0	10.9760247	1.936679041	0.175139137	0.2519504	0
100	0	0	9.94259338	0.112626105	0.109483288	0.12316757	0
200	0	0	9.80779621	0.0880323150000001	0.0861393129999999	0.09621831	0
400	0	0	10.08026447	0.0893967180000001	0.087444204	0.09667514	0
700	0	0	10.04544135	0.0934937710000001	0.091271037	0.09177408	0
1000	0	0	9.68286296	0.0905434389999998	0.0882703149999998	0.09903288	0
2000	0	0	9.12647472	0.0801714969999999	0.0787461830000001	0.08466194	0
4000	0	0	8.57034176	0.074045766	0.071565847	0.07901839	0
7000	0	0	8.59297773	0.0731946830000001	0.0712988009999999	0.07703358	0
10000	0	0	8.52042691	0.0725257180000002	0.070645731	0.07698605	0


==> results/PCRA_general_intersubDis=10/4x4subarray/varyN_SNR=0_corr_runtime2.csv <==
N	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	SI-SPARROW(SCA)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC
1	0.00108372	0.00208437	0.00221769	0.00167658	0.00164883	0.00203418	0.13929114	0.21020846
2	0.00155183	0.00117162	0.00198031	0.00171469	0.00172279	0.00193319	0.24149533	0.2097651
4	0.00145895	0.0010828	0.00185177	0.00157538	0.00156765	0.00173048	0.32889123	0.29053659
7	0.00141902	0.00111856	0.00188597	0.00158096	0.00150372	0.00164259	0.33348075	0.29997193
10	0.00139089	0.00126852	0.00185229	0.00154339	0.00152091	0.00155921	0.33075431	0.28964552
20	0.0014534	0.00127494	0.00177898	0.00146554	0.00142938	0.00154272	0.33808761	0.29357182
40	0.00147159	0.00137939	0.00192238	0.00151018	0.00152822	0.00158999	0.35433222	0.31125968
64	0.00154091	0.00138776	0.00202916	0.00156437	0.00158034	0.00150139	0.34714706	0.30698754
70	0.00156404	0.0013779	0.0020121	0.00155666	0.00143594	0.00148849	0.33687819	0.31033044
100	0.00157189	0.00137274	0.00195265	0.00150258	0.00146072	0.00154394	0.34109782	0.31189531
200	0.00182523	0.00137331	0.00203638	0.00153106	0.00146851	0.00150076	0.30986871	0.30919986
400	0.00205683	0.00127923	0.00197319	0.00151028	0.00150415	0.00146336	0.41712013	0.41188982
700	0.00199634	0.001252	0.00197666	0.00152648	0.00145377	0.00148585	0.40905174	0.41673472
1000	0.00187818	0.00124904	0.00201563	0.00156389	0.00153228	0.00143141	0.40013049	0.40644106
2000	0.00168987	0.00121095	0.00193177	0.00157484	0.00152268	0.0015121	0.40643793	0.40820638
4000	0.00164157	0.00112246	0.00198718	0.00157475	0.00155021	0.00147802	0.41196736	0.41355847
7000	0.00159184	0.00112048	0.00195299	0.00168021	0.00157838	0.00151537	0.40837393	0.41478965
10000	0.00156375	0.0011227	0.0019366	0.00161914	0.00154612	0.00156936	0.40756005	0.41484677


==> results/PCRA_general_intersubDis=10/4x4subarray/varyN_SNR=0_corr_runtime3.csv <==
N	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	SI-SPARROW(SCA)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC
1	0	0	0	1.43905551	1.4797426	1.44428621	0	0
2	0	0	0	1.50454381	1.52085467	1.49556112	0	0
4	0	0	0	1.49630308	1.47916415	1.49866683	0	0
7	0	0	0	1.47369929	1.45121447	1.43225445	0	0
10	0	0	0	1.47130773	1.48355052	1.50199545	0	0
20	0	0	0	1.49095469	1.50964335	1.49903948	0	0
40	0	0	0	1.24158264	1.25054769	1.22443668	0	0
64	0	0	0	0.25140113	0.23111954	0.22907039	0	0
70	0	0	0	0.18385156	0.17390367	0.17479224	0	0
100	0	0	0	0.12092306	0.11485866	0.11661267	0	0
200	0	0	0	0.0931578	0.0854589	0.0853704	0	0
400	0	0	0	0.09695051	0.09239584	0.09207686	0	0
700	0	0	0	0.09200032	0.08588267	0.08524978	0	0
1000	0	0	0	0.09381009	0.09081568	0.0910758	0	0
2000	0	0	0	0.08579423	0.07887339	0.07869286	0	0
4000	0	0	0	0.08310034	0.07682038	0.07483239	0	0
7000	0	0	0	0.07863587	0.07379967	0.07285639	0	0
10000	0	0	0	0.07833607	0.07470927	0.0734272	0	0


==> results/PCRA_general_intersubDis=10/4x4subarray/varyN_SNR=0_corr_totalInnerIter.csv <==
N	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	SI-SPARROW(SCA)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC
1	0	0	0	160.38	761.48	25107.41	0	0
2	0	0	0	164.85	695.95	10113.07	0	0
4	0	0	0	179.98	705.58	9231.52	0	0
7	0	0	0	169.16	642.41	15363	0	0
10	0	0	0	160.3	613.05	9461.22	0	0
20	0	0	0	145.38	524.38	7212.96	0	0
40	0	0	0	364.96	218.96	3364.75	0	0
64	0	0	0	636.83	51.97	833.31	0	0
70	0	0	0	98.83	3.22	68.44	0	0
100	0	0	0	0	0	0	0	0
200	0	0	0	0	0	0	0	0
400	0	0	0	0	0	0	0	0
700	0	0	0	0	0	0	0	0
1000	0	0	0	0	0	0	0	0
2000	0	0	0	0	0	0	0	0
4000	0	0	0	0	0	0	0	0
7000	0	0	0	0	0	0	0	0
10000	0	0	0	0	0	0	0	0


==> results/PCRA_general_intersubDis=10/4x4subarray/varyN_SNR=0_uncorr_rmse.csv <==
N	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC	CRB	PCA-CRB
1	1.82363749684486	0.942747473401147	1.0452251500565	1.96967674478364	0.638409583211457	0.0246346075766805	0.112673628539854
2	0.845964156148585	0.544117926634787	0.412223942661322	0.784173907330829	0.297637737768736	0.0174192980693403	0.0796722868014252
4	0.232481160405823	0.235661067487225	0.089008903386688	0.364342251332373	0.0816316238798085	0.0123173037883402	0.0563368142699272
7	0.0528964179081823	0.100823957262363	0.0505017944136687	0.0636969589945116	0.0111816730982989	0.00931100647050915	0.0425866286331035
10	0.0406779533944904	0.0699487296585397	0.0405634560061316	0.00864483493286019	0.00902503204306465	0.00779014692067513	0.0356305298421692
20	0.0270343439589101	0.0379420808617269	0.0278336478936004	0.00576838884681702	0.00616111895700179	0.00550846571404889	0.0251945892686675
32	0.0204000682416408	0.0262837468111788	0.0213938825903869	0.0045603955448086	0.00483601890017831	0.00435482451733506	0.0199180717003563
40	0.0181048276070183	0.0225783233295379	0.0191134985362757	0.00403147720965522	0.0042948638852867	0.00389507346033757	0.0178152649210846
70	0.0136132814668697	0.0157829028411456	0.014049760475608	0.00301660294837875	0.00313524698257157	0.00294439877553743	0.013467074434835
100	0.0112859751550782	0.0126615164479274	0.0115547335030087	0.00249121618185979	0.00256756615922887	0.00246346075766805	0.0112673628539854
200	0.00808184655502671	0.00877571550756757	0.00817070995015225	0.00173253069601758	0.00175114417704244	0.00174192980693403	0.00796722868014252
400	0.0057599308876799	0.00612153689442312	0.00579455569665042	0.00124831824349472	0.00125564812918708	0.00123173037883402	0.00563368142699272
700	0.00422110096242577	0.00449665160008159	0.00422765183938922	0.000921238280940756	0.000924188314958534	0.000931100647050915	0.00425866286331035
1000	0.00358577071615413	0.00382807665388719	0.00359360875608031	0.000774942047142132	0.000778187229504632	0.000779014692067513	0.00356305298421692
2000	0.00250520550566709	0.00265589230182464	0.00251098363941317	0.000563109061719953	0.000564737917236749	0.000550846571404889	0.00251945892686675
4000	0.00178563035253325	0.00189462199502854	0.00178753256220387	0.000391562691472697	0.000391729306834812	0.000389507346033757	0.00178152649210846
7000	0.00133953588139291	0.00140927862461713	0.00133971471186936	0.000290527717437209	0.000291039888169881	0.000294439877553743	0.0013467074434835
10000	0.00113491273689724	0.00118781590165395	0.00113552115489938	0.000249999763915774	0.000250446091959212	0.000246346075766805	0.00112673628539855


==> results/PCRA_general_intersubDis=10/4x4subarray/varySNR_N=5_corr_rmse.csv <==
SNR	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC	CRB	PCA-CRB
-10	1.85922541067189	1.22007260990339	1.10302070273576	2.01128196412812	1.20338073495789	0.0700607304594496	0.164944647687862
-5	1.85554163579479	1.15571981127844	0.291338472154444	1.92989045393533	0.320430590211161	0.0382833798776277	0.0904003032258209
0	1.83349550018325	1.12756222970926	0.0646801516154148	1.57754051091267	0.0480838404449311	0.0212083796153168	0.0503845392934658
5	1.57938794181198	1.01988208362876	0.0366957519649724	1.06019276425292	0.0147241602765091	0.0117970045718163	0.0282367782064485
10	0.879293185345282	0.664362591706187	0.019991111888428	0.61735263979541	0.00793230914218119	0.00659068799139464	0.0158569508151586
15	0.281834704633382	0.274864431877092	0.0119534024103168	0.162172649625056	0.00469964002743004	0.00369581193199388	0.00891252314417535
20	0.0510756798171403	0.0906039094055389	0.00674336836856157	0.0404667843755235	0.00266478507838498	0.00207623630637354	0.00501102890369254
25	0.0260162461320514	0.0350996927971887	0.00383838218474293	0.00558135201144953	0.00157763659781733	0.00116717087268811	0.00281775392776471
30	0.0140149592957484	0.0157633472592838	0.00213409860610825	0.00311707306017126	0.00087182204194968	0.000656279540499128	0.00158451176966222
35	0.00831298098321628	0.00878310192309712	0.00119549984779422	0.00181844852823709	0.000518000164143286	0.000369040810878947	0.000891031509805976
40	0.00457647550696525	0.00444156403661838	0.000680801014822219	0.00100665701349529	0.000291710183164401	0.00020752470943595	0.000501062961167476


==> results/PCRA_general_intersubDis=10/4x4subarray/varySNR_N=5_uncorr_rmse.csv <==
SNR	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC	CRB	PCA-CRB
-10	1.24579656264737	0.966537264964936	0.919117079381518	1.45428673040494	0.858637658830398	0.0371723763629675	0.170018781900903
-5	0.454567090781727	0.439368459082785	0.23049511092147	0.744224618751227	0.227962414175385	0.0199143809590273	0.0910842814613143
0	0.0875329207653229	0.154284312655705	0.0610228262876241	0.211462613485218	0.0164969775837924	0.0110169314280978	0.050389178537335
5	0.0371465920860695	0.0595530121098046	0.0345975698223232	0.0309431839154485	0.0080321112226078	0.00616260320069128	0.0281864796422541
10	0.0204345887847017	0.0246622231089147	0.0200469298288439	0.00440863333625754	0.00440811894405436	0.00345965603918675	0.0158237552147351
15	0.0115887046691158	0.0122780231356002	0.0116074403744222	0.00253713378640912	0.00249235456267429	0.00194446960118557	0.00889360405879561
20	0.00628673567484008	0.00643536830185991	0.00697633807349177	0.00139954190753496	0.001399505851982	0.00109327096907277	0.00500039657189617
25	0.0037327811696979	0.00368786515684471	0.0045490761596844	0.000801945109796792	0.000784352270468087	0.000614758607161674	0.00281177943872648
30	0.00201341287405975	0.00197666747924652	0.0027531093853704	0.000450469733150243	0.000448902934006476	0.000345698330036879	0.00158115306573359
35	0.00116173966487401	0.00114499050153034	0.00167759833484709	0.000254023775341314	0.00025266389594413	0.000194399418540259	0.00088914296047935
40	0.000648558158830464	0.000618452884475712	0.00114200399564783	0.000141795665376655	0.000139945672678621	0.000109318641965193	0.000500000986023447


==> results/varyLx_SNR=0_N=200_corr_runtime1.csv <==
Lx	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	SI-SPARROW(SCA)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC
2	0	0	0.302289396	0.004553949	0.004266083	0.004166503	0	0.302289396
3	0	0	0.421294057	0.010187228	0.010324765	0.010196631	0	0.421294057
4	0	0	0.743161526999999	0.012193476	0.012231767	0.012196212	0	0.743161526999999
5	0	0	1.468228942	0.015568044	0.015508308	0.0155173	0	1.468228942
6	0	0	2.751511111	0.019974355	0.020003292	0.02006173	0	2.751511111
7	0	0	5.176394091	0.026236464	0.026458232	0.026568169	0	5.176394091
8	0	0	9.42936296200001	0.033399493	0.033415414	0.033300287	0	9.42936296200001
9	0	0	15.981500683	0.039019099	0.038961037	0.038884856	0	15.981500683
10	0	0	25.324102192	0.051045938	0.050969193	0.050918169	0	25.324102192


==> results/varyLx_SNR=0_N=200_corr_runtime2.csv <==
Lx	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	SI-SPARROW(SCA)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC
2	0.00079029	0.000414996	0.000783142000000001	0.000816826	0.000738872	0.000729976	0.475182474	0.492970297000001
3	0.001013763	0.000786818999999999	0.000935096	0.001018256	0.001014478	0.001019827	0.637406794000001	0.654530822000001
4	0.001351957	0.000965511000000001	0.001347222	0.001423206	0.001411526	0.001440083	0.666688644	0.686349128
5	0.001659952	0.000904067	0.00152645	0.001609482	0.001588561	0.001624831	0.682158601	0.703208058000001
6	0.002173508	0.001063074	0.001704125	0.001804467	0.001776456	0.001826392	0.935620442999999	0.933969529000001
7	0.002507669	0.001272764	0.002072555	0.001930615	0.001964169	0.001956468	0.984555204	0.957475744
8	0.002854312	0.001219059	0.002289449	0.002081196	0.002113382	0.002078535	0.979306463999999	0.974960243000001
9	0.002976142	0.001253908	0.002554691	0.002298658	0.002327193	0.00231718	0.953805857	0.886609547
10	0.003233988	0.001418137	0.002771223	0.002464935	0.002455348	0.002446161	0.916604243000001	0.875882892000001


==> results/varyLx_SNR=0_N=5_corr_runtime1.csv <==
Lx	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	SI-SPARROW(SCA)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC
2	0	0	0.254021235	0.162161628	0.164812473	0.605070806	0	0.254021235
3	0	0	0.275175232	0.216342417	0.581428928999999	3.44543043	0	0.275175232
4	0	0	0.328467937	0.265273455	0.763984194999999	2.747653505	0	0.328467937
5	0	0	0.408119932	0.326825571	1.087627714	3.073669464	0	0.408119932
6	0	0	0.542278044	0.421943186	1.419136304	4.323507299	0	0.542278044
7	0	0	0.749096071	0.591809941000001	1.816945277	6.376250651	0	0.749096071
8	0	0	1.068219481	0.807745000999999	2.28314664	9.959889547	0	1.068219481
9	0	0	1.508110176	1.244762111	2.796330943	16.184897535	0	1.508110176
10	0	0	2.169090482	1.920129908	3.314323805	31.127585625	0	2.169090482


==> results/varyLx_SNR=0_N=5_corr_runtime2.csv <==
Lx	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	SI-SPARROW(SCA)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC
2	0.000795367	0.000414604999999999	0.000794122999999998	0.000736018	0.000755545	0.000799735999999999	0.483632226999999	0.497263919
3	0.000960127	0.000868211	0.000966842	0.001012978	0.000883776999999999	0.000787803000000001	0.511466843	0.516341392
4	0.001359448	0.001014432	0.001338606	0.001272127	0.001196613	0.000986414999999999	0.522073152	0.529410924
5	0.001544585	0.000924508999999999	0.001484686	0.001267393	0.001275176	0.001164076	0.536297376	0.543921386999999
6	0.001870826	0.001072788	0.001669967	0.001378577	0.001498518	0.001553131	0.974428111999998	0.941855789999999
7	0.002104859	0.001274162	0.002018225	0.001699285	0.001967523	0.001808778	1.006116759	0.968548922999999
8	0.002315917	0.001232745	0.002242753	0.00196368	0.002051845	0.002036338	1.013613007	0.987797134
9	0.002337056	0.001232162	0.002465881	0.002249005	0.002254932	0.002289782	0.953539653	0.880492727
10	0.00262786	0.001427247	0.002751103	0.002526736	0.00249441299999999	0.002640287	0.931485541	0.872820588


==> results/varyN_SNR=0_corr_runtime1.csv <==
N	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	SI-SPARROW(SCA)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC
1	0	0	0.327448421	0.217922833	0.811237169	28.77157626	0	0.327448421
2	0	0	0.32446055	0.196384403	0.784463576000002	6.485298889	0	0.32446055
4	0	0	0.323990987	0.227975307	0.768551576	2.89991332200001	0	0.323990987
7	0	0	0.337550015999999	0.297038121	0.747384472	2.802669465	0	0.337550015999999
10	0	0	0.353792114999999	0.423939033	0.476087947	2.294509613	0	0.353792114999999
20	0	0	0.435524582	1.032954694	0.0876771320000001	1.303807087	0	0.435524582
32	0	0	0.794560549	0.104980267	0.017265415	0.031971711	0	0.794560549
40	0	0	0.759862933	0.024173077	0.023976481	0.023927886	0	0.759862933
70	0	0	0.750056100000001	0.015286733	0.015192391	0.015148467	0	0.750056100000001
100	0	0	0.750663545999999	0.013158648	0.013091951	0.013062062	0	0.750663545999999
200	0	0	0.740379319	0.012254482	0.012175213	0.012179524	0	0.740379319
400	0	0	0.734573856	0.011965535	0.011778236	0.011768988	0	0.734573856
700	0	0	0.735524427	0.01145754	0.011418449	0.01142753	0	0.735524427
1000	0	0	0.735878676	0.011470132	0.011290157	0.011266195	0	0.735878676
2000	0	0	0.736100856999999	0.010956396	0.010829998	0.010821928	0	0.736100856999999
4000	0	0	0.731682776999999	0.01060654	0.010418978	0.010413515	0	0.731682776999999
7000	0	0	0.698534264000001	0.010493102	0.010308681	0.010287349	0	0.698534264000001
10000	0	0	0.689789334000001	0.01057946	0.010363179	0.010318478	0	0.689789334000001


==> results/varyN_SNR=0_corr_runtime2.csv <==
N	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	SI-SPARROW(SDP-ADMM)+MI-MD-ESPRIT	SI-SPARROW(ADMM)+MI-MD-ESPRIT	SI-SPARROW(SCA)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC
1	0.000625304	0.001152944	0.001409511	0.001279723	0.001168754	0.000990771	0.328100024	0.526648247
2	0.001425087	0.001006759	0.001338059	0.001254182	0.001204027	0.000975524	0.521753976	0.526544252000001
4	0.001355853	0.00097917	0.001327893	0.001260325	0.001185954	0.000983342000000001	0.523838066	0.53063239
7	0.001335179	0.000969034999999998	0.001321953	0.001274415	0.001198946	0.000978973	0.523420682000001	0.526745705
10	0.0013548	0.000977216000000001	0.001338463	0.001118707	0.001154295	0.001020918	0.523908719	0.529517901
20	0.001288627	0.000985367999999998	0.00131047	0.001026625	0.001114516	0.000994708	0.677691036	0.687448782999999
32	0.001311616	0.000953842999999999	0.001312941	0.00142343	0.001408148	0.001428301	0.672105623	0.687167059
40	0.001287675	0.000952663999999999	0.001313982	0.001433377	0.001429376	0.001441144	0.671254823999999	0.688311842
70	0.001247453	0.000916455999999999	0.001284504	0.00141183	0.001403301	0.001431185	0.672521463	0.691270018
100	0.001275319	0.000937893000000001	0.001293044	0.001403497	0.001405879	0.001424535	0.670093427	0.687027473000001
200	0.001351536	0.000936974	0.001292351	0.001393061	0.001403775	0.001422361	0.669147347	0.688950152000001
400	0.001471796	0.000938154999999999	0.001290518	0.001397339	0.001393829	0.00142381	0.671782295	0.686913992
700	0.00155805	0.000928343999999999	0.001300868	0.001391732	0.001404447	0.001424508	0.670281004	0.69016537
1000	0.001529973	0.000935337	0.001289928	0.001393525	0.001397027	0.001418401	0.670837286	0.687991591000001
2000	0.001338282	0.000942091	0.001273071	0.001397577	0.001396669	0.001421879	0.831101007	0.849071922000001
4000	0.001244036	0.000944685999999999	0.001279273	0.001390399	0.001396229	0.001416217	0.831787031999998	0.849882249
7000	0.001208687	0.000946164999999999	0.00129536	0.00138219	0.001403686	0.001416101	0.834460805000001	0.850292632
10000	0.001191799	0.000944527999999999	0.001304619	0.001389148	0.001404342	0.001418411	0.830597665	0.848327358


==> results/varyN_SNR=0_uncorr_rmse_outlierFiltered.csv <==
N	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC	CRB	PCA-CRB
1	1.81692526381131	0.953964478496106	0.445675887934301	1.8246133711362	0.354926528071722	0.00697997779562332	0.278110643552404
2	0.491523459576	0.460601621653306	0.229909678689914	0.275866350434798	0.27831629465615	0.00493558963181678	0.19665392197606
4	0.18849294409018	0.211214667825331	0.145115527682357	0.240063980795954	0.230471211015049	0.00348998889781166	0.139055321776202
7	0.114827643053377	0.131428936909651	0.101965888821968	0.22660080500769	0.213105767955717	0.00263818362913888	0.105115942828541
10	0.0932679435153928	0.100353698336823	0.0887148793472453	0.227344817944171	0.152030038556627	0.0022072627851571	0.0879463075160818
20	0.0635010745583169	0.0665521774099364	0.0635337718699368	0.208226047800894	0.0824114692239854	0.00156077048324529	0.0621874304249389
40	0.0418507269186695	0.0425973525376423	0.0410921960890924	0.0657440033188319	0.00135378301066138	0.00110363139257855	0.0439731537580409
70	0.0325351563060342	0.0326531773065697	0.032118016927287	0.000895912136834696	0.000848048436950226	0.000834266915384781	0.0332405797734233
100	0.0266157693601702	0.0269518206436407	0.026827553020531	0.000702219470694798	0.000689431837976594	0.000697997779562332	0.0278110643552404
200	0.0188498324772505	0.0189186355115025	0.0187693860899066	0.00047043055160559	0.000464751629861772	0.000493558963181678	0.019665392197606
400	0.0130458275612538	0.0131031721145312	0.0131706616174249	0.000330925128591314	0.000336388239074728	0.000348998889781166	0.0139055321776202
700	0.00969234813517838	0.00965587825656297	0.00968925068944236	0.000253413924712471	0.00025470821953808	0.000263818362913888	0.0105115942828541
1000	0.00845594102489207	0.00848953450354239	0.00845270865485871	0.000211109647094906	0.000213967877225364	0.00022072627851571	0.00879463075160818
2000	0.00588179043032845	0.00586027585845902	0.00586791161034239	0.000148138260921326	0.00015017124669835	0.000156077048324529	0.00621874304249389
4000	0.00410065302201129	0.00410335115690541	0.00408519937177764	0.000104620725943096	0.000106145845323477	0.000110363139257855	0.00439731537580409
7000	0.00313418715411121	0.00313013276949337	0.00313979128182723	7.87621598849125e-05	8.01297208354721e-05	8.34266915384781e-05	0.00332405797734233
10000	0.00253227657259646	0.0025320003932388	0.0025366923908081	6.72990919481029e-05	6.86113557813476e-05	6.97997779562332e-05	0.00278110643552404


==> results/varySNR_N=5_uncorr_rmse_outlierFiltered.csv <==
SNR	MI-MD-ESPRIT	MD-Unitary-ESPRIT	SI-SPARROW(MOSEK)+MI-MD-ESPRIT	MUSIC	SI-SPARROW+MUSIC	CRB	PCA-CRB
-10	1.46067215617773	1.03209866070304	0.745080981431041	0.445474413778536	0.441091111461585	0.0111365588853854	0.443722197349359
-5	0.373026420438084	0.428913370893888	0.259864772003682	0.302654765415804	0.296897832477442	0.00573000181966519	0.228306295708231
0	0.152239204615629	0.169653755922283	0.129607136851683	0.225308806853361	0.229052135586543	0.00312154096649058	0.124374860849878
5	0.0788124674639427	0.0830465239196381	0.0703333765594525	0.209831564528305	0.0861191511791438	0.00173708448304047	0.0692125038124584
10	0.044680344397157	0.0420398626166179	0.0410267103496784	0.184602792260016	0.00133298619012342	0.00097355984077831	0.0387905802343144
15	0.0246544066190504	0.0236638081264867	0.0224002401879377	0.000711767606550322	0.000620437976339308	0.000546889334069957	0.0217902934470021
20	0.0136093631902735	0.0127608469123926	0.012700959459658	0.000349561020242503	0.000346954462635175	0.000307434620089216	0.012249444578649
25	0.0072946782242087	0.007040939787959	0.00695508509361721	0.000202062592142902	0.000197503991653217	0.000172864719640286	0.00688763289654643
30	0.00435891383748881	0.00411036874446779	0.0040223438166274	0.000111522194483618	0.000112882743838677	9.7205690447039e-05	0.00387306971977026
35	0.0024689246448429	0.00232468887877002	0.00228942245675369	6.00714421008113e-05	6.0642411288534e-05	5.46621925910753e-05	0.00217796388222887
40	0.00136202530466177	0.0012978497008988	0.00128074672827086	3.37254754667846e-05	3.40961452252432e-05	3.07387059333131e-05	0.00122475495650245

